Towards Reliable AI: Adequacy Metrics for Ensuring the Quality of System-level Testing of Autonomous Vehicles

AI-powered systems have gained widespread popularity in various domains, including Autonomous Vehicles (AVs). However, ensuring their reliability and safety is challenging due to their complex nature. Conventional test adequacy metrics, designed to evaluate the effectiveness of traditional software testing, are often insufficient or impractical for these systems. White-box metrics, which are specifically designed for these systems, leverage neuron coverage information. These coverage metrics necessitate access to the underlying AI model and training data, which may not always be available. Furthermore, the existing adequacy metrics exhibit weak correlations with the ability to detect faults in the generated test suite, creating a gap that we aim to bridge in this study. In this paper, we introduce a set of black-box test adequacy metrics called "Test suite Instance Space Adequacy" (TISA) metrics, which can be used to gauge the effectiveness of a test suite. The TISA metrics offer a way to assess both the diversity and coverage of the test suite and the range of bugs detected during testing. Additionally, we introduce a framework that permits testers to visualise the diversity and coverage of the test suite in a two-dimensional space, facilitating the identification of areas that require improvement. We evaluate the efficacy of the TISA metrics by examining their correlation with the number of bugs detected in system-level simulation testing of AVs. A strong correlation, coupled with the short computation time, indicates their effectiveness and efficiency in estimating the adequacy of testing AVs.

==> images/ISA/bounds.csv <==
Row,z_1,z_2
bnd_pnt_1,-5.64672813413222,-2.56444115974835
bnd_pnt_2,0.408880654097509,-6.60773523580608
bnd_pnt_3,5.86839219241149,-10.0883461366558
bnd_pnt_4,11.0096934922646,-10.2277589479896
bnd_pnt_5,15.4040249429349,-4.82735509061076
bnd_pnt_6,9.94008437482589,1.10702338077837
bnd_pnt_7,3.88447558659616,5.1503174568361
bnd_pnt_8,-1.57503595171782,8.63092835768579
bnd_pnt_9,-6.71633725157092,8.77034116901964
bnd_pnt_10,-11.1106687022412,3.36993731164078
bnd_pnt_11,-5.64672813413222,-2.56444115974835

